On the Impact of Fixed Point Hardware for Optical Fiber Nonlinearity Compensation Algorithms

Nonlinearity mitigation using digital signal processing has been shown to increase the achievable data rates of optical fiber transmission links. One especially effective technique is digital back propagation (DBP), an algorithm capable of simultaneously compensating for linear and nonlinear channel distortions. The most significant barrier to implementing this technique, however, is its high computational complexity. In recent years, there have been several proposed alternatives to DBP with reduced computational complexity, although such techniques have not demonstrated performance benefits commensurate with the complexity of implementation. In order to fully characterize the computational requirements of DBP, there is a need to model the algorithm behavior when constrained to the logic used in a digital coherent receiver. Such a model allows for the analysis of any signal recovery algorithm in terms of true hardware complexity which, crucially, includes the bit-depth of the multiplication operation. With a limited bit depth, there is quantization noise, introduced with each arithmetic operation, and it can no longer be assumed that the conventional DBP algorithm will outperform its low complexity alternatives. In this work, DBP and a single nonlinear step DBP implementation, the \textit{Enhanced Split Step Fourier} method (ESSFM), were compared with linear equalization using a generic software model of fixed point hardware. The requirements of bit depth and fast Fourier transform (FFT) size are discussed to examine the optimal operating regimes for these two schemes of digital nonlinearity compensation. For a 1000 km transmission system, it was found that (assuming an optimized FFT size), in terms of SNR, the ESSFM algorithm outperformed the conventional DBP for all hardware resolutions up to 13 bits.

==> data/dbpOverCDC.txt <==
7,-1.9268,-9.481,-15.445,-21.203
8,-1.1327,-7.2924,-11.888,-16.044
9,-0.54829,-4.6157,-8.8512,-12.097
10,-0.21345,-2.5052,-5.6119,-8.6355
11,-0.064378,-0.97871,-2.7048,-5.1308
12,-0.011891,-0.2947,-0.90742,-1.6509
13,-0.0053861,0.80289,1.2682,0.69075
14,0.10556,1.0986,2.2048,2.6843
15,0.11026,1.1864,2.7892,3.4678
16,0.11101,1.1713,2.9111,3.1906


==> data/essfm_1000km_nc128_-2.5dBm_fvtool_decimate_20.txt <==
1,22.2969
2,22.1105
3,21.7244
4,21.1918
5,20.5196
6,19.7493
7,18.9124
8,18.0478
9,17.2102
10,16.4589
11,15.8597
12,15.4318
13,15.1338
14,14.8735
15,14.5612
16,14.1574
17,13.6905
18,13.2506
19,12.9321
20,12.7542
21,12.6349
22,12.4545
23,12.1396
24,11.7078
25,11.2673
26,10.9545
27,10.8173
28,10.7589
29,10.6201
30,10.2948
31,9.79097
32,9.24406
33,8.86074
34,8.7551
35,8.83092
36,8.8844
37,8.77659
38,8.50203
39,8.18124
40,7.99471
41,8.04983
42,8.2914
43,8.56642
44,8.74212
45,8.74652
46,8.5502
47,8.14218
48,7.52624
49,6.75117
50,5.95967
51,5.39878
52,5.25821
53,5.44981
54,5.68356
55,5.72256
56,5.49472
57,5.09304
58,4.73369
59,4.60643
60,4.68914
61,4.77972
62,4.70893
63,4.4704
64,4.22789
65,4.19418
66,4.40501
67,4.6656
68,4.74407
69,4.53983
70,4.12893
71,3.74904
72,3.64361
73,3.80959
74,4.00013
75,3.98592
76,3.71398
77,3.32704
78,3.08466
79,3.12168
80,3.28815
81,3.31069
82,3.04732
83,2.58333
84,2.2437
85,2.34955
86,2.80861
87,3.22187
88,3.27245
89,2.88685
90,2.24681
91,1.81361
92,1.99818
93,2.5869
94,3.03908
95,2.96296
96,2.21225
97,0.844536
98,-0.549992
99,-0.646918
100,0.689757
101,2.17132
102,3.10663
103,3.40324
104,3.09998
105,2.33319
106,1.28188
107,0.256961
108,-0.423281
109,-0.620719
110,-0.443385
111,-0.0563619
112,0.430531
113,0.905884
114,1.24288
115,1.31859
116,1.04909
117,0.428875
118,-0.418643
119,-1.16569
120,-1.40905
121,-1.11576
122,-0.67796
123,-0.478184
124,-0.645839
125,-1.07789
126,-1.44565
127,-1.40328
128,-1.01525
129,-0.680698
130,-0.779176
131,-1.44048
132,-2.46655
133,-3.04012
134,-2.3289
135,-0.9567
136,0.075786
137,0.333964
138,-0.366306
139,-2.04123
140,-4.33388
141,-4.81433
142,-2.68529
143,-0.572594
144,0.536042
145,0.621249
146,-0.369022
147,-2.3471
148,-4.84048
149,-5.0459
150,-2.65017
151,-0.399601
152,0.981992
153,1.60748
154,1.55079
155,0.941455
156,-0.214926
157,-1.70897
158,-2.98554
159,-3.01778
160,-1.85268
161,-0.559182
162,0.262277
163,0.400686
164,-0.1781
165,-1.52134
166,-3.60504
167,-6.10944
168,-8.02806
169,-8.44464
170,-8.32626
171,-8.54049
172,-8.87077
173,-8.84761
174,-8.30477
175,-8.35686
176,-9.23319
177,-12.1429
178,-14.6485
179,-11.6379
180,-7.32415
181,-5.12787
182,-3.84581
183,-3.49744
184,-3.11124
185,-2.25475
186,-1.00501
187,0.16976
188,0.689852
189,0.583307
190,-0.529711
191,-2.58368
192,-5.8237
193,-8.88644
194,-8.64146
195,-7.00436
196,-6.5023
197,-7.00777
198,-7.67443
199,-6.72161
200,-5.13619
201,-3.71542
202,-3.49679
203,-4.21445
204,-5.65225
205,-7.78878
206,-7.89349
207,-8.66788
208,-8.26334
209,-13.9678
210,-20.9071
211,-11.155
212,-3.23514
213,-1.23363
214,1.52459
215,1.34079
216,1.58471
217,-0.237747
218,-2.66446
219,-7.55045
220,-14.1394
221,-12.071
222,-7.86562
223,-6.85784
224,-7.29744
225,-9.51626
226,-13.4578
227,-20.3024
228,-20.3169
229,-14.5263
230,-11.5515
231,-8.97139
232,-7.01664
233,-5.36906
234,-3.75499
235,-2.44237
236,-1.00424
237,-0.0731201
238,0.728915
239,0.798097
240,0.433782
241,-0.902567
242,-3.21547
243,-7.07789
244,-13.065
245,-13.3036
246,-8.78689
247,-6.62115
248,-5.48106
249,-4.70961
250,-4.15043
251,-3.50979
252,-3.31971
253,-3.75355
254,-4.50491
255,-5.57828
256,-5.30119
257,-4.42091
258,-3.56191
259,-3.22318
260,-5.04282
261,-6.72962
262,-15.8442
263,-20.2832
264,-10.8231
265,-6.86477
266,-6.13215
267,-5.78072
268,-7.42618
269,-8.04776
270,-8.39416
271,-7.72239
272,-7.55338
273,-7.68824
274,-6.81959
275,-5.30673
276,-3.49188
277,-2.76789
278,-3.1365
279,-4.96951
280,-9.08626
281,-9.04905
282,-4.05084
283,-0.509313
284,1.12067
285,1.85531
286,1.1376
287,-0.705324
288,-4.12086
289,-10.8744
290,-12.2102
291,-7.00581
292,-4.93404
293,-4.84728
294,-5.92046
295,-7.98352
296,-8.46321
297,-7.57621
298,-6.64905
299,-6.47501
300,-6.70728
301,-5.87112
302,-4.60834
303,-3.31204
304,-3.03276
305,-4.25506
306,-6.57915
307,-13.995
308,-15.4659
309,-8.04989
310,-4.89817
311,-3.81932
312,-3.67668
313,-4.48497
314,-4.14365
315,-3.27323
316,-2.04822
317,-1.85741
318,-2.58449
319,-4.42369
320,-6.18465
321,-5.10327
322,-2.69211
323,-1.09676
324,-0.778524
325,-1.6948
326,-4.01887
327,-7.00443
328,-6.89923
329,-4.17588
330,-2.52941
331,-2.28823
332,-3.18228
333,-4.51343
334,-3.99529
335,-1.88946
336,-0.146645
337,0.65359
338,0.0102496
339,-1.68208
340,-5.92024
341,-8.74817
342,-5.00751
343,-0.973059
344,0.736941
345,1.57088
346,1.08064
347,-0.137918
348,-2.25267
349,-4.62647
350,-5.6906
351,-4.91629
352,-3.61367
353,-2.71137
354,-2.05683
355,-1.59831
356,-1.21675
357,-0.97195
358,-0.939293
359,-1.1249
360,-1.49438
361,-1.89003
362,-2.1583
363,-2.18869
364,-2.03157
365,-1.83744
366,-1.7339
367,-1.75205
368,-1.76162
369,-1.51512
370,-0.850645
371,0.0913931
372,0.994019
373,1.60944
374,1.81898
375,1.61973
376,1.1239
377,0.581685
378,0.298465
379,0.362944
380,0.547082
381,0.559324
382,0.273537
383,-0.220039
384,-0.633043
385,-0.683826
386,-0.410759
387,-0.115204
388,-0.0226203
389,-0.136887
390,-0.269488
391,-0.205064
392,0.05782
393,0.293011
394,0.265216
395,-0.095999
396,-0.640787
397,-0.984183
398,-0.813593
399,-0.276158
400,0.217675
401,0.40494
402,0.276259
403,-0.00737021
404,-0.173176
405,-0.097284
406,0.104316
407,0.235467
408,0.151758
409,0.0366846
410,0.0149255


==> data/essfm_1000km_nc128_-2.5dBm_fvtool_decimate_40.txt <==
1,21.8722
2,20.9742
3,19.5333
4,17.8421
5,16.2563
6,15.2398
7,14.6923
8,13.9874
9,13.0916
10,12.6029
11,12.3158
12,11.5699
13,10.8285
14,10.6339
15,10.1798
16,9.12799
17,8.64293
18,8.77721
19,8.39707
20,7.90107
21,8.19901
22,8.66126
23,8.46932
24,7.45177
25,5.87698
26,5.18641
27,5.61223
28,5.42639
29,4.67383
30,4.63084
31,4.65294
32,4.18001
33,4.34681
34,4.70659
35,4.07264
36,3.60858
37,3.95446
38,3.67225
39,3.04744
40,3.24919
41,3.00955
42,2.21228
43,2.77394
44,3.24957
45,2.22511
46,1.95647
47,3.03404
48,2.15818
49,-0.497116
50,0.565623
51,3.16621
52,3.05871
53,1.28206
54,-0.432172
55,-0.463885
56,0.437379
57,1.21968
58,1.08063
59,-0.44593
60,-1.3778
61,-0.691352
62,-0.624058
63,-1.45022
64,-0.991315
65,-0.766285
66,-2.43671
67,-2.38267
68,0.170731
69,-0.394483
70,-4.15047
71,-2.95948
72,0.736343
73,-0.448594
74,-4.60803
75,-2.92866
76,1.16572
77,1.49491
78,-0.15852
79,-2.93838
80,-1.85959
81,0.329446
82,-0.143688
83,-3.54977
84,-7.92005
85,-8.23958
86,-8.9094
87,-8.14013
88,-9.62329
89,-13.7288
90,-7.86388
91,-3.56619
92,-3.21559
93,-0.752788
94,0.647669
95,-0.210912
96,-6.09682
97,-8.49555
98,-6.59173
99,-7.19009
100,-5.48278
101,-2.74762
102,-6.46174
103,-7.31181
104,-10.2393
105,-17.0415
106,-4.93248
107,1.69571
108,1.2307
109,-2.78247
110,-12.4492
111,-9.06713
112,-6.21137
113,-15.0997
114,-19.1855
115,-11.6075
116,-6.64842
117,-4.02172
118,-0.660407
119,0.516963
120,0.698631
121,-3.3444
122,-12.1388
123,-9.79092
124,-5.04169
125,-4.19578
126,-3.18228
127,-4.5432
128,-5.22354
129,-3.61258
130,-3.9515
131,-15.3905
132,-13.2177
133,-4.69413
134,-7.63869
135,-7.97005
136,-7.553
137,-6.86083
138,-3.45606
139,-3.03874
140,-8.56935
141,-4.62351
142,1.37658
143,1.63121
144,-5.31627
145,-11.1237
146,-4.90287
147,-6.032
148,-8.38895
149,-6.65907
150,-6.30208
151,-4.89868
152,-2.23049
153,-8.47914
154,-13.6824
155,-5.05649
156,-3.5495
157,-4.43137
158,-1.74246
159,-2.92253
160,-5.51785
161,-3.19339
162,-0.225654
163,-4.57066
164,-6.52271
165,-2.49846
166,-3.28183
167,-3.86942
168,-0.209198
169,0.438555
170,-6.11799
171,-5.42185
172,1.16055
173,1.11322
174,-2.34839
175,-5.49459
176,-3.75661
177,-1.92118
178,-1.30797
179,-0.816901
180,-1.52722
181,-2.09929
182,-2.04861
183,-1.7226
184,-1.75987
185,-0.850594
186,1.00771
187,1.83073
188,1.12363
189,0.309024
190,0.540498
191,0.268623
192,-0.636271
193,-0.417312
194,-0.022722
195,-0.262426
196,0.0516253
197,0.277518
198,-0.64681
199,-0.815354
200,0.225977
201,0.259003
202,-0.149568
203,0.0726478
204,0.229211
205,0.237326


==> data/essfm_16qam_1000km_dsnr_nc.txt <==
16,0.635295
32,0.737872
64,0.777859
128,0.785957
256,0.795152


==> data/essfm_4qam_1000km_dsnr_nc.txt <==
16,0.620672
32,0.703105
64,0.734758
128,0.738966
256,0.749284


==> data/essfm_4qam_1000km_snr_plch_full.txt <==
-10,17.1158,17.118,17.118,17.118,17.118,17.118
-9.5,17.5927,17.5942,17.5942,17.5942,17.5942,17.5942
-9,18.0741,18.0764,18.0764,18.0764,18.0764,18.0764
-8.5,18.5087,18.5122,18.5122,18.5122,18.5122,18.5122
-8,19.0227,19.0282,19.0282,19.0282,19.0282,19.0282
-7.5,19.5105,19.555,19.5501,19.5472,19.545,19.5409
-7,19.9514,20.0086,20.0031,20.0004,19.9986,19.9926
-6.5,20.3897,20.4698,20.4626,20.4614,20.459,20.45
-6,20.8724,20.9833,20.9743,20.9744,20.9715,20.9589
-5.5,21.2617,21.3946,21.3902,21.4005,21.3937,21.3792
-5,21.6048,21.8069,21.799,21.8045,21.7966,21.7781
-4.5,21.8723,22.1505,22.1429,22.1465,22.1352,22.1111
-4,22.1335,22.5102,22.4991,22.5029,22.4924,22.4534
-3.5,22.3274,22.7962,22.7943,22.7909,22.7753,22.7277
-3,22.4143,23.0447,23.0347,23.0281,23.0075,22.94
-2.5,22.369,23.1636,23.1533,23.1491,23.1174,23.035
-2,22.1656,23.1595,23.1473,23.145,23.1068,23.0069
-1.5,21.8443,23.0306,23.02,23.0186,22.9769,22.8536
-1,21.4102,22.7934,22.7865,22.7805,22.7342,22.5834
-0.5,20.8934,22.4297,22.4209,22.416,22.3622,22.1937
0,20.2372,21.9498,21.9405,21.9334,21.8727,21.6808
0.5,19.4923,21.3433,21.3355,21.3268,21.2564,21.0517
1,18.6921,20.6763,20.6677,20.6582,20.5828,20.3642
1.5,17.8271,19.8975,19.889,19.8808,19.8018,19.5704
2,16.8933,19.0402,19.0333,19.0233,18.9416,18.6959
2.5,15.9617,18.1332,18.1257,18.116,18.0339,17.7942
3,14.9759,17.2022,17.1944,17.1843,17.0993,16.8464
3.5,13.9808,16.2201,16.2131,16.2039,16.1155,15.8671
4,12.9807,15.2441,15.2367,15.2266,15.1403,14.8853
4.5,11.9324,14.2191,14.2124,14.2038,14.1152,13.8607
5,10.8895,13.1989,13.1916,13.1811,13.093,12.838
5.5,9.81848,12.1434,12.1366,12.126,12.0381,11.782
6,8.73418,11.0827,11.0744,11.0653,10.9756,10.7197
6.5,7.63663,10.0013,9.99325,9.98399,9.89404,9.63705
7,6.5051,8.89398,8.88586,8.87697,8.78633,8.52907
7.5,5.33505,7.75809,7.74977,7.74103,7.65123,7.39278
8,4.14373,6.59696,6.58852,6.5798,6.48794,6.2272


==> data/essfm_4qam_1000km_snr_plch_zoom.txt <==
plch,cdc,nc16,nc32,nc64,nc128,nc256
-4,22.1335,22.4534,22.4924,22.5029,22.4991,22.5102
-3.5,22.3274,22.7277,22.7753,22.7909,22.7943,22.7962
-3,22.4143,22.94,23.0075,23.0281,23.0347,23.0447
-2.5,22.369,23.035,23.1174,23.1491,23.1533,23.1636
-2,22.1656,23.0069,23.1068,23.145,23.1473,23.1595
-1.5,21.8443,22.8536,22.9769,23.0186,23.02,23.0306
-1,21.4102,22.5834,22.7342,22.7805,22.7865,22.7934
-0.5,20.8934,22.1937,22.3622,22.416,22.4209,22.4297
0,20.2372,21.6808,21.8727,21.9334,21.9405,21.9498


==> data/essfm_cdc_cut_10000km_4_16QAM.txt <==
bits,qam16-wh0,qam16-wh4,qam4-wh0,qam4-wh4
5,-0.224611,-3.48535,-0.107008,-3.52477
6,-0.0178543,-1.78517,-0.0671949,-1.83119
7,0.00288737,-1.12463,0.0293579,-1.14452
8,0.0319829,-0.319072,0.028801,-0.398251
9,0.107628,0.130917,0.134277,0.107087
10,0.135497,0.229598,0.155966,0.247278
11,0.138384,0.266357,0.1603,0.273535
12,0.140601,0.274681,0.158399,0.285874
13,0.1411,0.271647,0.160887,0.289336
14,0.141845,0.272185,0.161354,0.289758
15,0.141844,0.272428,0.161748,0.290071
16,0.141853,0.272113,0.161738,0.289444


==> data/essfm_cdc_cut_1000km_4_16QAM.txt <==
bits,qam16-wh0,qam16-wh4,qam4-wh0,qam4-wh4
5,-0.156168,-2.97201,-0.21424,-3.17338
6,-0.220455,-3.13905,-0.276989,-3.13681
7,0.00048697,-1.99502,-0.0298343,-2.12162
8,0.0120706,-1.02069,-0.0171009,-1.10066
9,0.145758,-0.184951,0.0912852,-0.131581
10,0.209771,0.282198,0.18681,0.302152
11,0.252552,0.52606,0.240158,0.576386
12,0.263985,0.578831,0.240998,0.675692
13,0.268751,0.597464,0.24562,0.705868
14,0.271224,0.60135,0.250697,0.71275
15,0.271573,0.602852,0.253448,0.71368
16,0.272862,0.603522,0.25373,0.714771


==> data/essfm_cdc_cut_1000km_4_16QAM_simple.txt <==
6,-3.13681,-3.13905
7,-2.12162,-1.99502
8,-1.10066,-1.02069
9,-0.131581,-0.184951
10,0.302152,0.282198
11,0.576386,0.52606
12,0.675692,0.578831
13,0.705868,0.597464
14,0.71275,0.60135
15,0.71368,0.602852
16,0.714771,0.603522


==> data/splData.txt <==
1,15.24,19.157,21.222,22.002,22.289,22.385,22.406,22.519,22.524,22.525
2,14.044,18.062,20.667,21.78,22.221,22.356,22.505,22.617,22.628,22.63
5,11.008,16.041,19.284,21.092,21.99,22.281,22.788,22.943,22.974,22.981
10,7.686,12.998,17.154,19.71,21.374,22.102,23.214,23.512,23.6,23.585
20,3.4368,9.7421,14.353,18.227,20.428,21.714,23.57,24.401,24.667,24.696
25,1.722,8.4023,12.919,16.603,19.648,21.49,23.679,24.618,25.203,25.325
50,-4.0358,4.2456,9.673,13.58,17.222,20.746,23.102,25.097,25.882,25.605

